Magnetic Reconnection between a Solar Jet and a Filament Channel

The solar corona is highly structured by bunches of magnetic field lines forming either loops, or twisted flux ropes representing prominences/filaments, or very dynamic structures such as jets. The aim of this paper is to understand the interaction between filament channels and jets. We use high-resolution H$\alpha$ spectra obtained by the ground-based Telescope Heliographique pour lEtude du Magnetisme et des Instabilites Solaires (THEMIS) in Canary Islands, and data from Helioseismic Magnetic Imager (HMI) and Atmospheric Imaging Assembly (AIA) aboard the Solar Dynamics Observatory (SDO). In this paper we present a multi-wavelength study of the interaction of filaments and jets. They both consist of cool plasma embedded in magnetic structures. A jet is particularly well studied in all the AIA channels with a flow reaching 100-180 km s$^{-1}$. Its origin is linked to cancelling flux at the edge of the active region. Large Dopplershifts in H$\alpha$ are derived in a typical area for a short time (order of min). They correspond to flows around 140 km s$^{-1}$. In conclusion we conjecture that these flows correspond to some interchange of magnetic field lines between the filament channel and the jets leading to cool plasmoid ejections or reconnection jets perpendicularly to the jet trajectory.

==> _config.yml <==
title: Author support for SOLA journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
